Learn Fast, Forget Slow: Safe Predictive Learning Control for Systems with Unknown and Changing Dynamics Performing Repetitive Tasks

We present a control method for improved repetitive path following for a ground vehicle that is geared towards long-term operation where the operating conditions can change over time and are initially unknown. We use weighted Bayesian Linear Regression (wBLR) to model the unknown dynamics, and show how this simple model is more accurate in both its estimate of the mean behaviour and model uncertainty than Gaussian Process Regression and generalizes to novel operating conditions with little or no tuning. In addition, wBLR allows us to use fast adaptation and long-term learning in one, unified framework, to adapt quickly to new operating conditions and learn repetitive model errors over time. This comes with the added benefit of lower computational cost, longer look-ahead, and easier optimization when the model is used in a stochastic Model Predictive Controller (MPC). In order to fully capitalize on the long prediction horizons that are possible with this new approach, we use Tube MPC to reduce the growth of predicted uncertainty. We demonstrate the effectiveness of our approach in experiment on a 900\,kg ground robot showing results over 3.0\,km of driving with both physical and artificial changes to the robot's dynamics. All of our experiments are conducted using a stereo camera for localization.

==> figs/Experiments/ModelPerformanceComparisonGPvsBLR.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ModelPerformanceComparisonGPvsBLR.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{640bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6875)%
    \put(0,0){\includegraphics[width=\unitlength]{ModelPerformanceComparisonGPvsBLR.pdf}}%
    \put(0.77652809,0.58559417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{GP}}}%
    \put(0.77654274,0.56065373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Fast Adaptation}}}%
    \put(0.77621124,0.53328944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Fast+Long-term}}}%
    \put(0.77698463,0.50627094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Long-term}}}%
    \put(0.08721441,0.04762253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.17526442,0.04772873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.21953295,0.04762253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.26343527,0.04782761){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.30757196,0.04772873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.35162079,0.04772141){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.3958197,0.04772873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.43995644,0.04772873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{9}}}%
    \put(0.47883797,0.04772873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.52351303,0.04762253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{11}}}%
    \put(0.5672908,0.04762253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{12}}}%
    \put(0.6112188,0.04772873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{13}}}%
    \put(0.65514671,0.04762253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{14}}}%
    \put(0.69945557,0.04772873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.7434568,0.04772873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{16}}}%
    \put(0.78763374,0.04762253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{17}}}%
    \put(0.83170448,0.04772873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{18}}}%
    \put(0.87581192,0.04772873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{19}}}%
    \put(0.92031853,0.04772873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.13139872,0.04762253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.49222149,0.01352943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Run Number}}}%
    \put(0.04132834,0.07822632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0.04096696,0.11867867){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.04046525,0.15913097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0.04054582,0.19958328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0.04087175,0.24003563){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.0}}}%
    \put(0.04095232,0.28048794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.5}}}%
    \put(0.04080949,0.32094025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3.0}}}%
    \put(0.0255699,0.36316277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.00}}}%
    \put(0.02565047,0.40488548){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.05}}}%
    \put(0.0255699,0.44660824){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.10}}}%
    \put(0.02565047,0.48833097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.15}}}%
    \put(0.0255699,0.53005372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.20}}}%
    \put(0.02565047,0.57177645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.25}}}%
    \put(0.01262302,0.38116655){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{M-RMSE [rad/s]}}}}%
    \put(0.02502225,0.14917217){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{M-RMSZ}}}}%
    \put(0.26571453,0.64026144){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Model Predictive Performance Comparison}}}%
  \end{picture}%
\endgroup%

